An Extensible Framework for Architecture-Based Data Flow Analysis for Information Security

The growing interconnection between software systems increases the need for security already at design time. Security-related properties like confidentiality are often analyzed based on data flow diagrams (DFDs). However, manually analyzing DFDs of large software systems is bothersome and error-prone, and adjusting an already deployed software is costly. Additionally, closed analysis ecosystems limit the reuse of modeled information and impede comprehensive statements about a system's security. In this paper, we present an open and extensible framework for data flow analysis. The central element of our framework is our new implementation of a well-validated data-flow-based analysis approach. The framework is compatible with DFDs and can also extract data flows from the Palladio architectural description language. We showcase the extensibility with multiple model and analysis extensions. Our evaluation indicates that we can analyze similar scenarios while achieving higher scalability compared to previous implementations.

==> data/NewBranchCountTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,71,76,60,92,47
10,289,318,243,376,209


==> data/NewCharacteristicsPropagationTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,291,301,259,402,218
10,264,307,244,356,214
100,307,350,293,398,278
1000,1009,1059,962,1164,935
10000,22383,22721,22039,26727,21638
100000,454405,544550,246460,585172,240123


==> data/NewNodeCharacteristicsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,84,99,75,185,72
10,64,70,50,74,48
100,61,71,52,105,50
1000,58,62,51,66,48
10000,93,96,77,103,65
100000,373,509,260,588,195


==> data/NewSEFFParameterTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,350,369,262,578,237
10,217,239,193,283,177
100,285,310,217,389,194
1000,480,593,445,618,411
10000,10035,10143,8920,10216,8304
100000,2421699,2475818,2258073,2597213,2158417


==> data/NewVariableActionsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,58,70,55,140,49
10,47,51,40,87,38
100,58,64,52,70,45
1000,104,127,97,167,81
10000,2446,2636,2123,2809,1835
100000,298826,307323,293416,322537,278614


==> data/OldBranchCountTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,195,204,190,255,153
10,165,192,152,257,147


==> data/OldCharacteristicsPropagationTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,181,197,171,202,151
10,223,236,212,249,198
100,639,675,595,808,545
1000,3634,4280,3542,4497,3500
10000,37630,39379,37248,49078,36153
100000,529694,548613,524255,555764,519870


==> data/OldNodeCharacteristicsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,139,121,148,166,102
10,79,74,84,110,72
100,111,107,125,152,105
1000,612,602,621,635,599


==> data/OldSEFFParameterTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,164,174,144,180,121
10,250,308,239,346,224
100,8438,8742,8121,9305,7973


==> data/OldVariableActionsTest.csv <==
index,median,box_top,box_bottom,whisker_top,whisker_bottom
1,143,175,113,225,76
10,53,55,44,57,43
100,55,55,51,55,49


==> figures/webeditor.json <==
{
    "model": {
        "canvasBounds": {
            "x": 0,
            "y": 0,
            "width": 1410.4000244140625,
            "height": 731.2000122070312
        },
        "scroll": {
            "x": 80.68530153522941,
            "y": -6.967264411524828
        },
        "zoom": 2.7883435582822087,
        "position": {
            "x": 0,
            "y": 0
        },
        "size": {
            "width": -1,
            "height": -1
        },
        "features": {},
        "type": "graph",
        "id": "root",
        "children": [
            {
                "position": {
                    "x": 249,
                    "y": 62
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "display",
                "labels": [],
                "ports": [
                    {
                        "position": {
                            "x": 58.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "0hfzu",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": -3.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "forward items",
                        "features": {},
                        "id": "y1p7qq",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "4myuyr",
                "type": "node:function",
                "children": []
            },
            {
                "position": {
                    "x": 99.5,
                    "y": 127
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "buy",
                "labels": [
                    {
                        "labelTypeId": "gvia09",
                        "labelTypeValueId": "g2l2e"
                    }
                ],
                "ports": [
                    {
                        "position": {
                            "x": 77.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "forward data",
                        "features": {},
                        "id": "vnkg73",
                        "type": "port:dfd-output",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 29,
                            "y": -3.5
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": true,
                        "hoverFeedback": true,
                        "opacity": 1,
                        "features": {},
                        "id": "2331e8",
                        "type": "port:dfd-input",
                        "children": []
                    }
                ],
                "features": {},
                "id": "z9v1jp",
                "type": "node:function",
                "children": []
            },
            {
                "position": {
                    "x": 244.5,
                    "y": 127
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "process",
                "labels": [
                    {
                        "labelTypeId": "gvia09",
                        "labelTypeValueId": "g2l2e"
                    }
                ],
                "ports": [
                    {
                        "position": {
                            "x": -3.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "xyepdb",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 77.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "forward data",
                        "features": {},
                        "id": "eedb56",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "js61f",
                "type": "node:function",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "xrzc19",
                "type": "edge:arrow",
                "sourceId": "vnkg73",
                "targetId": "xyepdb",
                "text": "data",
                "routerKind": "polyline",
                "children": []
            },
            {
                "position": {
                    "x": 389.5,
                    "y": 127
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "encrypt",
                "labels": [
                    {
                        "labelTypeId": "gvia09",
                        "labelTypeValueId": "g2l2e"
                    }
                ],
                "ports": [
                    {
                        "position": {
                            "x": -3.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "kqjy4g",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 37,
                            "y": -3.5
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "forward data\nset Encryption.Encrypted = TRUE",
                        "features": {},
                        "id": "3wntc",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "3n988k",
                "type": "node:function",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "ufflto",
                "type": "edge:arrow",
                "sourceId": "eedb56",
                "targetId": "kqjy4g",
                "text": "data",
                "children": []
            },
            {
                "position": {
                    "x": 99,
                    "y": 39
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "User",
                "labels": [],
                "ports": [
                    {
                        "position": {
                            "x": 58.5,
                            "y": 21
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "nhcrad",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 29,
                            "y": 28.5
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "set Sensitivity.Personal = TRUE",
                        "features": {},
                        "id": "4wbyft",
                        "type": "port:dfd-output",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 58.5,
                            "y": 3
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "set Sensitivity.Public = TRUE",
                        "features": {},
                        "id": "wksxi8",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "7oii5l",
                "type": "node:input-output",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "hi397b",
                "type": "edge:arrow",
                "sourceId": "y1p7qq",
                "targetId": "nhcrad",
                "text": "items",
                "children": []
            },
            {
                "position": {
                    "x": 249,
                    "y": 17
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "view",
                "labels": [],
                "ports": [
                    {
                        "position": {
                            "x": -3.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "ti4ri7",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 58.5,
                            "y": 13
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "forward request",
                        "features": {},
                        "id": "bsqjm",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "0bh7yh",
                "type": "node:function",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "uflsc",
                "type": "edge:arrow",
                "sourceId": "wksxi8",
                "targetId": "ti4ri7",
                "text": "request",
                "routerKind": "polyline",
                "children": []
            },
            {
                "position": {
                    "x": 399.5,
                    "y": 34
                },
                "size": {
                    "width": -1,
                    "height": -1
                },
                "strokeWidth": 0,
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "text": "Database",
                "labels": [
                    {
                        "labelTypeId": "gvia09",
                        "labelTypeValueId": "4f75f"
                    }
                ],
                "ports": [
                    {
                        "position": {
                            "x": -3.5,
                            "y": 3
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "scljwi",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": 45,
                            "y": 38.5
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "features": {},
                        "id": "gxeifb",
                        "type": "port:dfd-input",
                        "children": []
                    },
                    {
                        "position": {
                            "x": -3.5,
                            "y": 31
                        },
                        "size": {
                            "width": -1,
                            "height": -1
                        },
                        "strokeWidth": 0,
                        "selected": false,
                        "hoverFeedback": false,
                        "opacity": 1,
                        "behavior": "set Sensitivity.Public = TRUE",
                        "features": {},
                        "id": "1j7bn5",
                        "type": "port:dfd-output",
                        "children": []
                    }
                ],
                "features": {},
                "id": "8j2r1g",
                "type": "node:storage",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "c9n88l",
                "type": "edge:arrow",
                "sourceId": "bsqjm",
                "targetId": "scljwi",
                "text": "request",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "84g91",
                "type": "edge:arrow",
                "sourceId": "3wntc",
                "targetId": "gxeifb",
                "text": "data",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "n81f3b",
                "type": "edge:arrow",
                "sourceId": "1j7bn5",
                "targetId": "0hfzu",
                "text": "items",
                "children": []
            },
            {
                "routingPoints": [],
                "selected": false,
                "hoverFeedback": false,
                "opacity": 1,
                "features": {},
                "id": "vq8g3l",
                "type": "edge:arrow",
                "sourceId": "4wbyft",
                "targetId": "2331e8",
                "text": "data",
                "children": []
            }
        ]
    },
    "labelTypes": [
        {
            "id": "4h3wzk",
            "name": "Sensitivity",
            "values": [
                {
                    "id": "zzvphn",
                    "text": "Personal"
                },
                {
                    "id": "veaan9",
                    "text": "Public"
                }
            ]
        },
        {
            "id": "gvia09",
            "name": "Location",
            "values": [
                {
                    "id": "g2l2e",
                    "text": "onPremise"
                },
                {
                    "id": "4f75f",
                    "text": "offPremise"
                }
            ]
        },
        {
            "id": "84rllz",
            "name": "Encryption",
            "values": [
                {
                    "id": "2r6xe6",
                    "text": "Encrypted"
                }
            ]
        }
    ]
}
